Fun with Fonts: Algorithmic Typography

Over the past decade, we have designed six typefaces based on mathematical theorems and open problems, specifically computational geometry. These typefaces expose the general public in a unique way to intriguing results and hard problems in hinged dissections, geometric tours, origami design, computer-aided glass design, physical simulation, and protein folding. In particular, most of these typefaces include puzzle fonts, where reading the intended message requires solving a series of puzzles which illustrate the challenge of the underlying algorithmic problem.

==> linkage/fun.txt <==
http://erikdemaine.org/fonts/linkage/?text=fun&seed=701316766


==> linkage/fun_variants.txt <==
http://erikdemaine.org/fonts/linkage/?text=ffff***f%0A**uuu%0A%2Fn%2Fnn&seed=2355734074


==> squish/alphabet.txt <==
http://erikdemaine.org/fonts/squish/?text=abcdefghij%0Aklmnopqrs%0Atuvwxyz
http://erikdemaine.org/fonts/squish/?text=abcdefghij%0Aklmnopqrs%0Atuvwxyz&after=1

